A note on a Mar\v{c}enko-Pastur type theorem for time series

In this note we develop an extension of the Mar\v{c}enko-Pastur theorem to time series model with temporal correlations. The limiting spectral distribution (LSD) of the sample covariance matrix is characterised by an explicit equation for its Stieltjes transform depending on the spectral density of the time series. A numerical algorithm is then given to compute the density functions of these LSD's.

==> Readme.txt <==
   596 Aug 24 14:58 Readme.txt           * This Readme file 
 28971 Aug 24 14:51 lp-ss.tex            * Main LaTeX file
  6333 Aug 24 14:47 mycom.tex            * Personal TeX macros 
 25152 Aug 24 14:47 fx04-0-02.pdf        * 6 graphic files used 
 29198 Aug 24 14:47 fx04-02-02.pdf              
 31247 Aug 24 14:47 fx04-06-02.pdf
 26145 Aug 24 14:47 fx08-02-02.pdf
 10653 Aug 24 14:47 zs1.jpg
 10030 Aug 24 14:47 zs2.jpg
429328 Aug 24 14:51 lp-ss.pdf            *  Final result using PdfLaTeX   

